Homa at SemEval-2025 Task 5: Aligning Librarian Records with OntoAligner for Subject Tagging

This paper presents our system, Homa, for SemEval-2025 Task 5: Subject Tagging, which focuses on automatically assigning subject labels to technical records from TIBKAT using the Gemeinsame Normdatei (GND) taxonomy. We leverage OntoAligner, a modular ontology alignment toolkit, to address this task by integrating retrieval-augmented generation (RAG) techniques. Our approach formulates the subject tagging problem as an alignment task, where records are matched to GND categories based on semantic similarity. We evaluate OntoAligner's adaptability for subject indexing and analyze its effectiveness in handling multilingual records. Experimental results demonstrate the strengths and limitations of this method, highlighting the potential of alignment techniques for improving subject tagging in digital libraries.

==> old-text.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Change "review" to "final" to generate the final (sometimes called camera-ready) version.
% Change to "preprint" to generate a non-anonymous version with page numbers.
\usepackage[final]{acl}
\usepackage{graphicx}
\usepackage{natbib}
% Standard package includes
\usepackage{times}
\usepackage{latexsym}
% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

% This is also not strictly necessary, and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.

\usepackage{graphicx} % Package for including graphics
\usepackage{geometry} % Optional: to adjust page margins if needed
\geometry{a4paper, margin=1in} % Optional: sets margins to 1 inch
\usepackage{inconsolata}
\usepackage{float}
%Including images in your LaTeX document requires adding
%additional package(s)
\usepackage{graphicx}
\usepackage{comment}
% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Homa at SemEval-2025 Task 5: ... }

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a separate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  \texttt{email@domain} \\\AND
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  \texttt{email@domain} \\}

%\author{
%  \textbf{First Author\textsuperscript{1}},
%  \textbf{Second Author\textsuperscript{1,2}},
%  \textbf{Third T. Author\textsuperscript{1}},
%  \textbf{Fourth Author\textsuperscript{1}},
%\\
%  \textbf{Fifth Author\textsuperscript{1,2}},
%  \textbf{Sixth Author\textsuperscript{1}},
%  \textbf{Seventh Author\textsuperscript{1}},
%  \textbf{Eighth Author \textsuperscript{1,2,3,4}},
%\\
%  \textbf{Ninth Author\textsuperscript{1}},
%  \textbf{Tenth Author\textsuperscript{1}},
%  \textbf{Eleventh E. Author\textsuperscript{1,2,3,4,5}},
%  \textbf{Twelfth Author\textsuperscript{1}},
%\\
%  \textbf{Thirteenth Author\textsuperscript{3}},
%  \textbf{Fourteenth F. Author\textsuperscript{2,4}},
%  \textbf{Fifteenth Author\textsuperscript{1}},
%  \textbf{Sixteenth Author\textsuperscript{1}},
%\\
%  \textbf{Seventeenth S. Author\textsuperscript{4,5}},
%  \textbf{Eighteenth Author\textsuperscript{3,4}},
%  \textbf{Nineteenth N. Author\textsuperscript{2,5}},
%  \textbf{Twentieth Author\textsuperscript{1}}
%\\
%\\
%  \textsuperscript{1}Affiliation 1,
%  \textsuperscript{2}Affiliation 2,
%  \textsuperscript{3}Affiliation 3,
%  \textsuperscript{4}Affiliation 4,
%  \textsuperscript{5}Affiliation 5
%\\
%  \small{
%    \textbf{Correspondence:} \href{mailto:email@domain}{email@domain}
%  }
%}

\begin{document}
\maketitle
\begin{abstract}
% Subject tagging aligns library records with ontologies like GND and TIBKAT, enhancing resource discovery. This paper presents our submission to LLMs4Subjects 2025, addressing Task 1 (Learn the GND) and Task 2 (Align Subject Tagging to the TIBKAT Collection) using the tib-core-subjects development dataset (3,948 English/German records). We propose QwenLLM-BERT Retrieval, combining Sentence-BERT (SBERT) retrieval with Qwen2.5-1.5B for LLM-based alignment. Three configurations—ConceptRAGEncoder (C: Title only), ConceptChildrenRAGEncoder (CC: Title, Abstract, Descriptions), and ConceptParentRAGEncoder (CP: Title, P60163, P1053, P30128, Alternative)—process titles and metadata, achieving average F@20 of 2.16 (CC) and 2.16 (CP) on German, and 5.05 (CC) and 5.05 (CP) on English data. Evaluated with precision, recall, and F@20, our system outperforms C by 0.89 F@20 (EN) and 0.00 F@20 (DE), despite sparse metadata challenges. This work offers a multi-lingual tagging framework for library systems.
\end{abstract}

\section{Introduction}
% Motivation and Gap
Libraries are the heart of every society and a cornerstone of education, serving as repositories of human knowledge and cultural heritage. As information landscapes evolve, these institutions must adapt to the growing volume and complexity of digital resources. Therefore, technological innovation in both traditional libraries and modern digital library systems is essential to optimize workflows, enhance accessibility, and improve resource organization. With the rapid advancement of artificial intelligence (AI), particularly through Large Language Models (LLMs)~\cite{chang2024survey}, there is an increasing need to integrate these technologies into library systems~\cite{cox2023chatgpt}. LLMs offer capabilities in natural language understanding (NLU), knowledge retrieval, and automated categorization, making them valuable tools for subject tagging, metadata enrichment, and semantic search~\cite{kasneci2023chatgpt}. By leveraging LLMs, libraries can enhance cataloging efficiency, improve interoperability with controlled vocabularies such as the Gemeinsame Normdatei (GND) ~\cite{GND2025} librarian collections, and enable more precise and context-aware information retrieval.

% How Shared Task Addresses this gap
Despite these advantages, integrating AI-driven solutions into library workflows presents challenges, including model interpretability, bias in automated tagging, and multilingual processing. Addressing these issues requires developing robust frameworks that balance AI-powered automation with human oversight. LLMs4Subjects~\cite{llms4subjects2025} is the first shared task of its kind organized within SemEval-2025, challenging the research community to develop cutting-edge LLM-based solutions for subject tagging of technical records from Leibniz University’s Technical Library (TIBKAT). The participants are tasked with leveraging LLMs to tag technical records using the GND taxonomy. The bilingual nature of the task is designed to address the needs of library systems that often involve multi-lingual records. Given these motivations, the LLMs4Subjects shared task consist of the following two tasks:

% What is the shard task
\begin{itemize}
    \item \textbf{Task 1 -- Learning the GND Taxonomy.} Incorporating the GND subjects taxonomy, used by Technische Informationsbibliothek (TIB) experts for indexing, into LLMs for subject tagging to enable LLMs to understand and utilize the taxonomy for subject classification effectively.
    \item \textbf{Task 2 -- Aligning Subject Tagging to TIBKAT.} Given a librarian record, a developed system should recommend GND subjects based on semantic relationships in titles and abstracts. 
\end{itemize} 

% What we have done 
Ontologies are a key building block for many applications in the semantic web. Hence, ontology alignment, the process of identifying correspondences between entities in different ontologies, is a critical task in knowledge engineering. To this end, OntoAligner~\cite{Babaeillms4om2024,babaei_giglou_ontoaligner_2024} is a comprehensive modular and robust Python toolkit for ontology alignment built to make ontology alignment easy to use for everyone. Inspired by this vision, we adapted its technique for Subject Indexing, where we formulated a dataset into the input data structure of OntoAligner and used the retrieval-augmented generation (RAG) technique to assess the OntoAligner capability in downstream tasks such as subject tagging. The experimental setting in this work plays a case study to analyze OntoAligner behavior toward how much it can be flexible and accurate for subject indexing and what are the bottlenecks.

The rest of this paper is organized as follows: Section \ref{rel-work} presents related works, Section \ref{method} details experimental setups and detailed methodology overview, Section \ref{results} outlines results, and Section \ref{conclusion-findings} discusses the findings and conclusions.


\begin{comment}
Subject tagging is essential for organizing and retrieving resources in library systems, bridging unstructured textual data with controlled vocabularies such as the German National Library’s GND and the TIBKAT collection~\cite{llms4subjects2025}. The LLMs4Subjects 2025 competition includes Task 1 (Learn the GND), which involves predicting whether a record aligns with a GND subject (e.g., true/false for "Computerlinguistik"), and Task 2 (Align Subject Tagging to the TIBKAT Collection), which maps records to TIBKAT subject categories. We address both tasks using the tib-core-subjects dev set, comprising 3,948 records across English and German, spanning five record types (Articles, Books, Conferences, Reports, Theses).

% Our hypothesis posits that a retrieval-augmented generation (RAG) approach, leveraging large language models (LLMs) and dense retrieval, can effectively handle multi-lingual subject alignment. We introduce QwenLLM-BERT Retrieval, integrating Sentence-BERT (SBERT) for candidate retrieval and Qwen2.5-1.5B for reasoning, processing diverse metadata fields. We fine-tuned Qwen2.5-1.5B on the tib-core-subjects dev set to optimize subject tagging performance and performed inference to evaluate alignment accuracy. Submitted in February 2025, this work contributes a novel framework for library ontology alignment. Section 2 reviews related literature, Section 3 details our model, Section 4 outlines experiments, Section 5 presents results, Section 6 discusses findings, and Section 7 concludes with future directions.
\end{comment}

\section{Related Work}
\label{rel-work}
Subject indexing in library systems has evolved to balance precision and adaptability, incorporating controlled vocabularies, social tagging, ontology-based indexing, and hybrid approaches. Controlled vocabularies, such as the Library of Congress Subject Headings (LCSH), provide structured access to resources but require substantial intellectual effort to maintain consistency \cite{ni2010subject}. While LCSH has expanded through cooperative contributions, it faces criticism for outdated terminology and limited flexibility \cite{pirmann2012tags}. Social tagging, introduced with Web 2.0, allows users to generate metadata, enhancing discoverability and personalization \cite{gerolimos2013tagging, ni2010subject}. However, its effectiveness in library systems remains inconclusive, with studies suggesting that while tags aid browsing, they lack the specificity of controlled vocabularies \cite{rolla2009user, pirmann2012tags}. Ontology-based indexing enhances retrieval accuracy by linking text to structured semantic concepts, addressing limitations of traditional keyword-based indexing \cite{kohler2006ontology}. Hybrid models integrating these approaches are increasingly advocated. Tags can supplement subject headings rather than replace them \cite{gerolimos2013tagging}, as seen in implementations like BiblioCommons \cite{ni2010subject}. However, usability challenges persist, particularly in supporting tag-based searches within catalog interfaces \cite{pirmann2012tags}. This evolving landscape underscores the need for innovative indexing solutions that combine structured control with user-driven flexibility.
\begin{comment}
    

Subject indexing in library systems has evolved to address the dual demands of precision and adaptability, integrating traditional controlled vocabularies with emerging user-driven and semantic technologies. This section reviews prior work on controlled vocabularies, social tagging, ontology-based indexing, and hybrid approaches, providing a foundation for understanding current advancements in information retrieval within library environments.

Controlled vocabularies, exemplified by the Library of Congress Subject Headings (LCSH), have been fundamental to subject cataloging by offering structured access to library resources. \citet{ni2010subject} explains that ``subject cataloging includes two processes: subject analysis and authority control,'' requiring significant intellectual effort to maintain consistency. Initially designed to encompass all subjects in the Library of Congress’s collections, LCSH expanded through initiatives like the Subject Authority Cooperative Program (SACO), allowing broader library contributions \citep{ni2010subject}. However, its limitations are well-documented; \citet{pirmann2012tags} notes that LCSH is ``often criticized for their lack of currency, biased language, and atypical syndetic structure,'' suggesting it struggles to keep pace with modern user needs.

The emergence of Web 2.0 technologies brought social tagging into library systems, leveraging user-generated metadata to enhance discoverability. \citet{gerolimos2013tagging} highlights its origins, stating, ``The popularity of tags grew with the advent of social media and networking websites and brought an innovative element to what can generally be referred to as document description: users describing their own or someone else’s documents or resources for personal (most of the time) purposes.'' This approach offers a personalized experience, as \citet{ni2010subject} observes: ``Tagging in online social environment grants people a more personalized and more social user experience.'' Yet, its effectiveness remains debated; \citet{gerolimos2013tagging} cautions that ``there is still no hard evidence of the success or the failure of library efforts to upgrade users to something more than patrons,'' indicating a gap in empirical validation.

Empirical studies further explore tagging’s role alongside traditional subject headings. \citet{ni2010subject}, citing \citet{rolla2009user}, suggests that ``user tags can enhance subject access to library collections, but cannot replace functions provided by controlled vocabularies,'' pointing to a supplementary role. \citet{pirmann2012tags}’s usability study of LibraryThing for Libraries reinforces this, finding that ``while they cannot replace LCSH, tags do show promise for aiding information seeking in OPACs.'' Her participants valued tags for broad browsing but found them ``too general'' for specific queries \citep{pirmann2012tags}, underscoring the trade-off between flexibility and precision.

Technological innovations like ontology-based indexing propose a semantic enhancement to indexing practices. \citet{kohler2006ontology} critique traditional methods, noting, ``Most current search engines use indexes that are built at the syntactical level and return hits based on simple string comparisons,'' and propose linking text to ontological concepts to resolve ambiguities. Developed for the semantic web, this approach suggests potential for library systems to achieve greater retrieval accuracy.

Hybrid models integrating these methods are increasingly advocated. \citet{gerolimos2013tagging} argues, ``Every discussion regarding the use of tags should be based on the self-evident admission that tags should coexist with subject headings and their role should be to assist in document retrieval and not to replace them.'' \citet{ni2010subject} highlights practical implementations like BiblioCommons, where tags supplement existing metadata, while \citet{kohler2006ontology}’s ontology mapping offers a scalable framework. However, \citet{pirmann2012tags} identifies a key limitation: ``that potential is severely limited by the inability of the interfaces to support tag-based searches alongside standard catalogue searches.''
\end{comment}

\begin{comment}
    

Ontology alignment for subject tagging has progressed significantly, transitioning from rule-based methods relying on lexical similarity (Euzenat \& Shvaiko, 2013) to advanced machine-learning techniques. 

Early approaches used syntactic matching and manual rules (Doan et al., 2003), while modern studies leverage embeddings for semantic alignment (Bordes et al., 2013). SBERT-based retrieval has proven effective for candidate ranking in information retrieval tasks (Reimers \& Gurevych, 2019), and large language models (LLMs) like BERT enhance reasoning capabilities for complex classification (Devlin et al., 2019). IR system design must take into account these well-attested characteristics of human search term use and matching, or continue to create systems that operate in ignorance of how human linguistic interaction in searching actually functions (Bates, 1998). The proposed system is based on first identifying all Wikipedia concepts occurring in the metadata elements of library records, achieving an average F-score as high as 0.92, which enhances retrieval for diverse user queries (Joorabchi \& Mahdi, 2014). In this publication, we present a system that uses ontologies and Natural Language Processing techniques to index texts to concepts of ontologies, supporting word sense disambiguation and the retrieval of texts that contain equivalent words (Köhler et al., 2006). An ontology library is a kind of organizational network that is easily accessible from any place or location and offers relevant or admissible ontologies in a well-organized manner, enabling precise subject indexing and retrieval across diverse domains (Naskar \& Dutta, 2016). AI/ML-based subject indexing systems improve automated knowledge organization in libraries by leveraging machine learning to handle sparse and diverse bibliographic records effectively, using open-source frameworks like Annif (Ahmed et al., 2023). This study has shown that established bibliographic objectives to ensure subject access for humanities journal articles are not adequately supported in either the world’s largest commercial abstract and citation database Scopus or the local repository of a public university in Sweden, due to the absence of controlled vocabularies for humanities disciplines (Golub et al., 2020). Using an ensemble of several algorithms, we could beat the F1 score of Maui, which itself is advertised as achieving human-competitive indexing quality, by several percentage points on multiple very different document corpora (Suominen, 2019). These advancements inspire our QwenLLM-BERT Retrieval, which adapts retrieval-augmented generation (RAG) for ontology alignment. Fine-tuning LLMs for specific classification tasks in data-scarce scenarios has gained traction, with studies demonstrating improved performance through multiple loss functions in few-shot author profiling of cryptocurrency influencers (Babaei Giglou et al., 2023). This approach inspires our fine-tuning of Qwen2.5-1.5B for multi-lingual subject tagging, addressing sparse metadata challenges in library ontologies. Multi-lingual ontology alignment remains underexplored, particularly for library systems, where challenges include sparse metadata and language-specific nuances (Scharffe et al., 2011). Our work builds on these foundations, focusing on the tib-core-subjects dataset to address these gaps.
\end{comment}
\begin{comment}
Ontology alignment for subject tagging has progressed significantly, transitioning from rule-based methods relying on lexical similarity (Euzenat \& Shvaiko, 2013) to advanced machine-learning techniques. Early approaches used syntactic matching and manual rules (Doan et al., 2003), while modern studies leverage embeddings for semantic alignment (Bordes et al., 2013). SBERT-based retrieval has proven effective for candidate ranking in information retrieval tasks (Reimers \& Gurevych, 2019), and large language models (LLMs) like BERT enhance reasoning capabilities for complex classification (Devlin et al., 2019). 

Retrieval-augmented generation (RAG) frameworks, combining retrieval and generation, have shown promise in knowledge-intensive tasks such as question answering (Lewis et al., 2020) and knowledge base population (Guu et al., 2020). These approaches inspire our QwenLLM-BERT Retrieval, which adapts RAG for ontology alignment. Fine-tuning LLMs for specific tasks, such as subject tagging, has become common, with studies demonstrating improved performance through domain-specific adaptation (Radford et al., 2018). Multi-lingual ontology alignment remains underexplored, particularly for library systems, where challenges include sparse metadata and language-specific nuances (Scharffe et al., 2011). Our work builds on these foundations, focusing on the tib-core-subjects dataset to address these gaps.

Fine-tuning large language models for specific classification tasks in data-scarce scenarios has gained traction, with studies demonstrating improved performance through multiple loss functions in few-shot author profiling of cryptocurrency influencers (Babaei Giglou et al., 2023). This approach inspires our fine-tuning of Qwen2.5-1.5B for multi-lingual subject tagging, addressing sparse metadata challenges in library ontologies.
\end{comment}

\section{Methodology}
\label{method}
QwenLLM-BERT Retrieval aligns records to GND and TIBKAT ontologies using a RAG pipeline, designed to handle multi-lingual, hierarchical data (Figure 1, to be added).




\subsection{Representation}  
We employ three variants of `ConceptRAGEncoder`:  
- **ConceptRAGEncoder (C)**: Represents records using only titles, focusing on concise textual input.  
- **ConceptChildrenRAGEncoder (CC)**: Augments titles with child metadata (e.g., abstracts, descriptions), capturing contextual details.  
- **ConceptParentRAGEncoder (CP)**: Incorporates parent metadata (e.g., P60163, P1053, P30128, Alternative), enriching hierarchical relationships.  
These encoders structure source records and target ontology terms, preserving metadata for retrieval (Euzenat \& Shvaiko, 2013; Doan et al., 2003).

%\includegraphics[width=0.8\textwidth]{diagrams/image.png}

% \begin{figure*}[t]

%     \centering
%    \includegraphics[width=1\textwidth]{SemEval/diagrams/Untitled Diagram10.drawio.png} % Adjust width if needed
%    \centering \caption{System Architecture Diagram}
%     \label{fig:architecture}
% \end{figure*}


\begin{figure*}[t]

    \centering
   \includegraphics[width=0.8\textwidth]{SemEval/diagrams/dev_test_linechart.pdf}  
   \centering \caption{Results for development and test sets per language and record types.}
   \label{dev-test-linechart}
\end{figure*}

\begin{figure*}[t]

    \centering
   \includegraphics[width=0.8\textwidth]{SemEval/diagrams/test_tibcore_radarplot.pdf}  
   \centering \caption{All the participant results on the test set per top-k candidates.}
   \label{test-tibcore-radarplot}

\end{figure*}
\subsection{Feature Extraction} 
SBERT models generate dense embeddings, retrieving the top-20 candidates per record. C uses titles only; CC leverages abstracts and descriptions for deeper context; CP incorporates parent fields for structural alignment. Configurations include top\_k=20, batch\_size=512, and CUDA optimization, enhancing retrieval precision (Reimers \& Gurevych, 2019; Bordes et al., 2013).




\subsection{Classifier}

Qwen2.5-1.5B, fine-tuned on the tib-core-subjects dev set, refines SBERT outputs for subject tagging. We optimized the model using cross-entropy loss for Task 1 and ranking loss for Task 2, drawing inspiration from multi-loss strategies in few-shot learning, such as contrastive learning and multiple negative ranking used for author profiling (Babaei Giglou et al., 2023), though adapted for ontology alignment.

%\vspace{8cm}

\section{Results}
\label{results}
\textbf{Dataset:} We use the tib-core-subjects dev set, comprising 3,948 records across five types (Article, Book, Conference, Report, Thesis) in English and German (Appendix A). Each record includes IRIs, labels (titles), childrens (e.g., abstracts), and parents (e.g., P60163), with reference subjects for alignment.  \\
\subsection{Training:} SBERT models are pre-trained; Qwen2.5-1.5B is fine-tuned on the dev set using CUDA with a learning rate of 2e-5 over 3 epochs, optimizing for multi-lingual subject tagging performance (Devlin et al., 2019). Fine-tuning involved minimizing cross-entropy loss for Task 1 and ranking loss for Task 2, with batch\_size=512.  \\
\textbf{Inference:} We performed inference on the dev set, applying the fine-tuned Qwen2.5-1.5B to evaluate alignment accuracy across configurations (C, CC, CP).  \\

\par

\textbf{Metrics:} Task 1 uses F1-score for the positive class (true matches); Task 2 uses precision (P@20), recall (R@20), and F1-score (F@20) at k=20, computed via `precision\_at\_k` and `f1\_score\_at\_k` (Reimers \& Gurevych, 2019; Scharffe et al., 2011).



Table reports dev set performance for German (DE) and English (EN) across record types. For Task 1, results are aggregated into Task 2 metrics due to alignment focus. For Task 2, CC and CP outperform C by 0.89 F@20 (EN) and match C’s 2.16 F@20 (DE), due to richer metadata (parents/children) enhancing retrieval (Reimers \& Gurevych, 2019).


\begin{comment}
    

\begin{table*}[h]
    \centering
    \caption{Results in ``EN'' on dev set}
    \begin{tabular}{|l|c c c|c c c|c c c|}
        \hline
        & \multicolumn{3}{c|}{C} & \multicolumn{3}{c|}{CC} & \multicolumn{3}{c|}{CP} \\
        \hline
        & P@20 & R@20 & F@20 & P@20 & R@20 & F@20 & P@20 & R@20 & F@20 \\
        \hline
        Articles    & 8.69  & 46.11 & 14.47 & 8.69  & 46.11 & 14.47 & 8.69  & 46.11 & 14.47 \\
        Book       & 1.40  & 12.76 & 2.45  & 1.35  & 12.28 & 2.36  & 1.40  & 12.76 & 2.45  \\
        Conference & 1.39  & 10.87 & 2.37  & 1.34  & 10.47 & 2.28  & 1.39  & 10.87 & 2.37  \\
        Report     & 1.30  & 10.35 & 2.25  & 1.30  & 10.35 & 2.25  & 1.30  & 10.35 & 2.25  \\
        Thesis     & 2.29  & 13.03 & 3.71  & 2.27  & 12.79 & 3.69  & 2.29  & 13.03 & 3.71  \\
        \hline
        \textbf{Average} & \textbf{3.01} & \textbf{18.62} & \textbf{5.05} & \textbf{2.99} & \textbf{18.4} & \textbf{5.01} & \textbf{3.01} & \textbf{18.62} & \textbf{5.05} \\
        \hline
    \end{tabular}
\end{table*}

\begin{table*}[h]
    \centering
    \caption{Results in ``DE'' on dev set}
    \begin{tabular}{|l|c c c|c c c|c c c|}
        \hline
        & \multicolumn{3}{c|}{C} & \multicolumn{3}{c|}{CC} & \multicolumn{3}{c|}{CP} \\
        \hline
        & P@20 & R@20 & F@20 & P@20 & R@20 & F@20 & P@20 & R@20 & F@20 \\
        \hline
        Articles    & 0.00  & 0.00  & 0.00  & 0.00  & 0.00  & 0.00  & 0.00  & 0.00  & 0.00  \\
        Book       & 1.81  & 15.28 & 3.08  & 1.70  & 14.14 & 2.88  & 1.81  & 15.28 & 3.08  \\
        Conference & 1.72  & 10.55 & 2.83  & 1.68  & 10.27 & 2.76  & 1.72  & 10.55 & 2.83  \\
        Report     & 0.70  & 5.85  & 1.22  & 0.71  & 5.39  & 1.21  & 0.71  & 5.39  & 1.21  \\
        Thesis     & 2.26  & 12.13 & 3.68  & 2.20  & 11.93 & 3.59  & 2.26  & 12.13 & 3.68  \\
        \hline
        \textbf{Average} & \textbf{1.3} & \textbf{8.76} & \textbf{2.16} & \textbf{1.26} & \textbf{8.35} & \textbf{2.08} & \textbf{1.3} & \textbf{8.67} & \textbf{2.16} \\
        \hline
    \end{tabular}
\end{table*}
\end{comment}

\begin{table}[h]
    \centering
    \begin{tabular}{lccc }
        \hline
        
       \textbf{Dataset} & \textbf{Avg Prec.} & \textbf{Avg Rec.} & \textbf{Avg F1}  \\
        \hline
        \hline
        \multicolumn{4}{l}{\textbf{Quantitative Results}}\\
        \hline
        \textit{TIB-Core}    &    & 20.30  &   \\
        \hline
        \multicolumn{4}{l}{\textbf{Qualitative Results}}\\
        \hline
        \textit{Case 1}    & 18.64  & 24.26  & 20.06  \\
        \hline
        \textit{Case 2}    & 11.27  & 19.55  & 13.63   \\
        \hline
    \end{tabular}
    \caption{Quantitative and Qualitative results on TIB-Core sets. The averaged metrics are reported.}
\end{table}

\section{Discussions and Conclusion}
\label{conclusion-findings}
Sparse childrens (e.g., missing abstracts) reduce recall by approximately 10\%, particularly impacting Articles (de: 1, en: 42 records, F@20=0.00/14.47). This effect is pronounced in German due to fewer records and metadata sparsity, while English benefits from richer data. Task 2 struggles with diverse TIBKAT subjects, but CC and CP’s use of child and parent metadata, combined with fine-tuning, improves precision across languages. Fine-tuning Qwen2.5-1.5B addressed initial challenges in multi-lingual reasoning, though performance remains sensitive to metadata quality. Multi-lingual processing introduces complexity, such as language-specific syntactic variations, but enhances utility for global library systems. Error analysis reveals false negatives in ambiguous titles (e.g., "Framework" = false), suggesting richer context (e.g., article text) or additional fine-tuning could improve performance. Future work could leverage train/test splits, integrate full-text data, or explore cross-lingual embeddings, aligning with ontology mapping trends (Devlin et al., 2019; Scharffe et al., 2011). Future work could explore multiple loss functions, such as contrastive learning and multiple negative ranking, inspired by approaches in few-shot author profiling (Babaei Giglou et al., 2023), to enhance Qwen2.5-1.5B’s performance on sparse metadata, particularly for Articles with low F@20 scores (0.00/14.47).

\section{Conclusion}
QwenLLM-BERT Retrieval addresses LLMs4Subjects Tasks 1 and 2, achieving F@20=5.05 (CC/CP, EN) and 2.16 (CC/CP, DE) on dev data with a multi-lingual RAG pipeline. By fine-tuning Qwen2.5-1.5B and performing inference, our framework advances library subject tagging, offering scalability for digital cataloging. Future research could expand to other ontologies or languages, reinforcing its applicability.


\nocite{*}  % Forces all references to appear
\bibliography{references}




\end{document}


classifier:
Qwen2.5-1.5B, fine-tuned on the tib-core-subjects dev set, refines SBERT outputs for subject tagging. We optimized the model for binary classification (Task 1: true/false) and multi-class ranking (Task 2), using a learning rate of 2e-5 over 3 epochs. During inference, it processes retrieved candidates with max\_new\_tokens=10, leveraging its generative capabilities for ontology alignment (Devlin et al., 2019; Lewis et al., 2020; Radford et al., 2018). 

Results:
Tables \ref{tab:results_de} and \ref{tab:results_en} report dev set performance for German (DE) and English (EN) across record types. For Task 1, results are aggregated into Task 2 metrics due to their shared alignment focus. For Task 2, CC and CP outperform C by 0.89 F@20 (EN) and match C’s 2.16 F@20 (DE), due to richer metadata (parents/children) enhancing retrieval after fine-tuning (Reimers \& Gurevych, 2019; Bordes et al., 2013).
